The 3D kinematics of stellar substructures in the periphery of the Large Magellanic Cloud

We report the 3D kinematics of 27 Mira-like stars in the northern, eastern and southern periphery of the Large Magellanic Cloud (LMC), based on Gaia proper motions and a dedicated spectroscopic follow-up. Low-resolution spectra were obtained for more than 40 Mira-like candidates, selected to trace known substructures in the LMC periphery. Radial velocities and stellar parameters were derived for all stars. Gaia data release 3 astrometry and photometry were used to discard outliers, derive periods for those stars with available light curves, and determine their photometric chemical types. The 3D motion of the stars in the reference frame of the LMC revealed that most of the stars, in all directions, have velocities consistent with being part of the LMC disk population, out of equilibrium in the radial and vertical directions. A suite of N-body simulations was used to constrain the most likely past interaction history between the Clouds given the phase-space distribution of our targets. Model realizations in which the Small Magellanic Cloud (SMC) had three pericentric passages around the LMC best resemble the observations. The interaction history of those model realizations has a recent SMC pericentric passage ($\sim$320 Myr ago), preceded by an SMC crossing of the LMC disk at $\sim$0.97 Gyr ago, having a radial crossing distance of only $\sim$4.5 kpc. The previous disk crossing of the SMC was found to occur at $\sim$1.78 Gyr ago, with a much larger radial crossing distance of $\sim$10 kpc.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
